The $\beta$-model for Random Graphs --- Regression, Cram\'er-Rao Bounds, and Hypothesis Testing

We develop a maximum-likelihood based method for regression in a setting where the dependent variable is a random graph and covariates are available on a graph-level. The model generalizes the well-known $\beta$-model for random graphs by replacing the constant model parameters with regression functions. Cram\'er-Rao bounds are derived for the undirected $\beta$-model, the directed $\beta$-model, and the generalized $\beta$-model. The corresponding maximum likelihood estimators are compared to the bounds by means of simulations. Moreover, examples are given on how to use the presented maximum likelihood estimators to test for directionality and significance. Last, the applicability of the model is demonstrated using dynamic social network data describing communication among healthcare workers.

==> directed.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'directed.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{560pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.85714286)%
    \put(0,0){\includegraphics[width=\unitlength]{directed.pdf}}%
    \put(0.37117685,0.67501011){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_1,\beta_1$}}}%
    \put(0.05983559,0.13553257){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_2,\beta_2$}}}%
    \put(0.67720808,0.13635437){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_3,\beta_3$}}}%
    \put(0.66189345,0.5824952){\color[rgb]{0,0,0}\rotatebox{-62.60000037}{\makebox(0,0)[lb]{\smash{\scalebox{0.7}{$p_{31}(\alpha_3,\beta_1)$}}}}}%
    \put(0.34378243,0.21466958){\color[rgb]{0,0,0}\rotatebox{-0.50000026}{\makebox(0,0)[lb]{\smash{\scalebox{0.7}{$p_{32}(\alpha_3,\beta_2)$}}}}}%
    \put(0.15884981,0.36389819){\color[rgb]{0,0,0}\rotatebox{60.09999924}{\makebox(0,0)[lb]{\smash{\scalebox{0.7}{$p_{12}(\alpha_1,\beta_2)$}}}}}%
    \put(0.35129714,0.03065133){\color[rgb]{0,0,0}\rotatebox{-0.50000026}{\makebox(0,0)[lb]{\smash{\scalebox{0.7}{$p_{23}(\alpha_2,\beta_3)$}}}}}%
    \put(0.49423326,0.49753839){\color[rgb]{0,0,0}\rotatebox{-62.60000037}{\makebox(0,0)[lb]{\smash{\scalebox{0.7}{$p_{13}(\alpha_1,\beta_3)$}}}}}%
    \put(0.33831844,0.26754829){\color[rgb]{0,0,0}\rotatebox{60.09999924}{\makebox(0,0)[lb]{\smash{\scalebox{0.7}{$p_{21}(\alpha_2,\beta_1)$}}}}}%
  \end{picture}%
\endgroup


==> undirected.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'undirected.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{560pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.85714286)%
    \put(0,0){\includegraphics[width=\unitlength]{undirected.pdf}}%
    \put(0.43717922,0.66836547){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_1$}}}%
    \put(0.12583778,0.12999538){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_2$}}}%
    \put(0.74321045,0.13081717){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_3$}}}%
    \put(0.60477266,0.55498693){\color[rgb]{0,0,0}\rotatebox{-62.60000037}{\makebox(0,0)[lb]{\smash{\scalebox{0.7}{$p_{13}(\beta_1,\beta_3)$}}}}}%
    \put(0.34460214,0.1907707){\color[rgb]{0,0,0}\rotatebox{-0.50000026}{\makebox(0,0)[lb]{\smash{\scalebox{0.7}{$p_{23}(\beta_2,\beta_3)$}}}}}%
    \put(0.20618016,0.33871537){\color[rgb]{0,0,0}\rotatebox{60.09999924}{\makebox(0,0)[lb]{\smash{\scalebox{0.7}{$p_{12}(\beta_1,\beta_2)$}}}}}%
  \end{picture}%
\endgroup

